Audio Time-Scale Modification with Temporal Compressing Networks

We propose a novel approach for time-scale modification of audio signals. Unlike traditional methods that rely on the framing technique or the short-time Fourier transform to preserve the frequency during temporal stretching, our neural network model encodes the raw audio into a high-level latent representation, dubbed Neuralgram, where each vector represents 1024 audio sample points. Due to a sufficient compression ratio, we are able to apply arbitrary spatial interpolation of the Neuralgram to perform temporal stretching. Finally, a learned neural decoder synthesizes the time-scaled audio samples based on the stretched Neuralgram representation. Both the encoder and decoder are trained with latent regression losses and adversarial losses in order to obtain high-fidelity audio samples. Despite its simplicity, our method has comparable performance compared to the existing baselines and opens a new possibility in research into modern time-scale modification. Audio samples can be found at https://tsmnet-mmasia23.github.io

==> assets/data/hist.csv <==
mos
2
3
4
1
2
3
3
4
4
3
4
4
4
3
3
4
3
3
2
3
2
2
4
3
4
3
3
3
4
3
3
3
4
3
4
4
3
2
3
4
3
4
3
3
3
3
3
3
3
2
2
3
3
4
3
3
4
4
3
4
3
3
3
2
3
3
4
3
3
3
2
4
3
3
2
4
2
3
4
2
2
2
3
4
3
4
2
3
3
3
3
3
2
2
3
4
2
3
3
4
3
2
3
3
3
2
3
3
2
3
2
2
3
3
3
3
2
4
3
4
3
2
2
2
4
2
2
5
3
3
3
2
4
3
3
2
4
2
4
3
3
3
3
3
4
3
4
4
3
3
3
2
3
2
2
3
3
3
2
3
3
2
3
3
4
3
4
2
3
3
2
4
4
4
4
4
4
4
4
4
2
4
2
3
4
3
3
3
3
1
1
3
3
4
4
4
3
3
3
3
3
3
3
3
1
2
1
1
1
3
3
4
2
5
3
2
3
4
2
2
2
2
2
2
3
3
4
3
3
3
3
3
3
3
3
3
3
3
2
2
3
2
2
4
1
1
2
4
1
4
4
3
3
2
1
1
3
2
2
2
2
2
2
2
4
5
2
1
1
2
3
4
1
3
4
1
4
3
3
4
4
5
3
3
4
3
3
4
2
2
3
4
3
5
4
2
3
4
2
4
4
3
5
4
4
4
4
3
4
1
3
2
2
1
4
2
3
3
2
4
3
4
3
4
4
4
4
3
3
2
2
4
3
5
4
4
3
4
4
5
3
4
4
4
4
5
4
4
4
1
5
5
4
4
3
3
1
4
3
4
4
5
5
4
3
5
4
3
3
2
4
4
4
4
2
5
4
2
4
4
5
4
5
4
3
5
5
4
4
3
4
3
3
5
4
3
4
3
4
4
4
5
5
4
5
5
4
5
5
4
3
4
4
4
2
4
3
5
4
3
4
3
3
3
3
5
5
4
4
4
4
4
3
4
3
4
2
3
5
5


==> assets/data/mos-speed.csv <==
speed,1024x,512x,256x
0.5,2.62,2.42,2.25
0.55,2.53,2.31,2.38
0.6,2.79,2.52,2.86
0.65,2.71,2.79,2.74
0.7,3.06,2.87,3.0
0.75,2.88,3.2,2.84
0.8,3.22,3.13,2.93
0.85,3.12,2.83,3.0
0.9,3.13,3.39,3.0
0.95,3.32,3.27,3.73
1.1,3.52,3.58,3.77
1.2,3.41,3.09,3.32
1.3,3.46,3.26,3.38
1.4,3.1,3.1,3.03
1.5,3.33,3.48,2.96
1.6,2.97,3.19,3.06
1.7,3.03,2.73,2.76
1.8,3.21,3.03,2.83
1.9,3.0,2.83,2.9
2.0,2.88,2.56,3.0

